LCrowdV: Generating Labeled Videos for Simulation-based Crowd Behavior Learning

We present a novel procedural framework to generate an arbitrary number of labeled crowd videos (LCrowdV). The resulting crowd video datasets are used to design accurate algorithms or training models for crowded scene understanding. Our overall approach is composed of two components: a procedural simulation framework for generating crowd movements and behaviors, and a procedural rendering framework to generate different videos or images. Each video or image is automatically labeled based on the environment, number of pedestrians, density, behavior, flow, lighting conditions, viewpoint, noise, etc. Furthermore, we can increase the realism by combining synthetically-generated behaviors with real-world background videos. We demonstrate the benefits of LCrowdV over prior lableled crowd datasets by improving the accuracy of pedestrian detection and crowd behavior classification algorithms. LCrowdV would be released on the WWW.

==> ECCV/README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2016submission
 bibtex eccv2016submission
 latex eccv2016submission
 latex eccv2016submission

or 

 pdflatex eccv2016submission
 bibtex eccv2016submission
 pdflatex eccv2016submission
 pdflatex eccv2016submission

